Dataset Scale and Societal Consistency Mediate Facial Impression Bias in Vision-Language AI

Multimodal AI models capable of associating images and text hold promise for numerous domains, ranging from automated image captioning to accessibility applications for blind and low-vision users. However, uncertainty about bias has in some cases limited their adoption and availability. In the present work, we study 43 CLIP vision-language models to determine whether they learn human-like facial impression biases, and we find evidence that such biases are reflected across three distinct CLIP model families. We show for the first time that the the degree to which a bias is shared across a society predicts the degree to which it is reflected in a CLIP model. Human-like impressions of visually unobservable attributes, like trustworthiness and sexuality, emerge only in models trained on the largest dataset, indicating that a better fit to uncurated cultural data results in the reproduction of increasingly subtle social biases. Moreover, we use a hierarchical clustering approach to show that dataset size predicts the extent to which the underlying structure of facial impression bias resembles that of facial impression bias in humans. Finally, we show that Stable Diffusion models employing CLIP as a text encoder learn facial impression biases, and that these biases intersect with racial biases in Stable Diffusion XL-Turbo. While pretrained CLIP models may prove useful for scientific studies of bias, they will also require significant dataset curation when intended for use as general-purpose models in a zero-shot setting.

==> familydata.txt <==
Attribute	OpenAI	OpenAI_Error	Scaling	Scaling_Error	Scaling_2B	Scaling_2B_Error	Scaling_400M	Scaling_400M_Error	Scaling_80M	Scaling_80M_Error	Scaling_2B_Sub	Scaling_2B_Sub_Error	FaceCLIP	FaceCLIP_Error
Happy	0.8073678852405253	0.03456245333608659	0.8365051045941742	0.01209284597582402	0.8815050817497717	0.006651039300405688	0.8550893598306097	0.011339603507813524	0.7629208772786749	0.02058352088171612	0.8765982148266511	0.0070718108632635114	0.8993653921954756	0.007352125057408176	
Gender	0.7318672939985543	0.06325333240841323	0.8464174965699706	0.0059582234874971775	0.8426745937223946	0.008102552196342878	0.8678423044601081	0.007444021295737982	0.8295673477157586	0.012232855208734706	0.8481007622271425	0.007092295438890847	0.8320719952355603	0.008455592554003294	
Age	0.754590854076652	0.02789414243933853	0.8036455651498549	0.017103796867787624	0.8352438387760514	0.02078695332200369	0.8363101732917879	0.015883372637199317	0.7323608447981267	0.03828403234344064	0.8335901565606011	0.025600221128765362	0.8063235761250448	0.021070522480128757	
Hispanic	0.5474945439150781	0.03461579255630464	0.7663119152773052	0.014756650319518009	0.8207233160380842	0.00509514192550099	0.7966265549608261	0.008192966292355842	0.6694944524417213	0.024701401615503594	0.8224724794498317	0.005282036954644844	0.6881132161217993	0.032899319861481174	
Asian	0.57650851178716	0.03406766454837298	0.7849673986841826	0.011322352547219248	0.8088914222366719	0.014178358448580865	0.807192966635343	0.016450303979552154	0.7335013575022012	0.01969116661081139	0.824767724565814	0.009773737843183467	0.7191054995264606	0.04827012908916422	
Outdoors	0.6001176872907021	0.030751169053841242	0.7482870331055516	0.01746279121704389	0.7924692954173725	0.017543938880421956	0.79267081109616	0.013421304069428147	0.6499027122893837	0.032161693962500515	0.8094775204058012	0.002989563191486742	0.7503480597327555	0.014597575715316563	
Pacific-Islander	0.5346079556576182	0.03332044881440695	0.7137389150312264	0.017191092047379022	0.7665678940095336	0.010285320733042195	0.7405970023459777	0.014288878379311925	0.6223120756318771	0.0374933970217381	0.7602955606835066	0.011574603381524341	0.6548207838924746	0.0395129532411029	
Middle-Eastern	0.4671777124543948	0.04977578681616048	0.6586396542073111	0.0170998234107066	0.7141740958954942	0.008941695122328073	0.6838411589970845	0.017018396062482576	0.5655627206875361	0.03538936770193255	0.7220745984722323	0.007981557778977712	0.6423245020286668	0.035096090936103205	
Weight	0.6098543513308984	0.029519129218470806	0.6666235626261805	0.008545814115066113	0.6827955556348099	0.01067137568756668	0.6875852605624656	0.009073941301726627	0.6258960954571263	0.016281529714647885	0.6759711169313048	0.010515841310626536	0.6715624967161319	0.02997721545104087	
Native-American	0.37161071972643683	0.04614384586795925	0.6254186234094989	0.01992305599593418	0.6635355636232284	0.01982835489030882	0.6723073700838685	0.021194976833381413	0.5319425053627931	0.04286677542247061	0.6808100553601568	0.01981140321961355	0.401367859470822	0.0714665474367055	
Hair-Color	0.5096933795025351	0.025116247089736535	0.5951013119729078	0.020703649588911292	0.6621482372094719	0.01906454759800044	0.6077014846631207	0.030996968737701042	0.5005548973268943	0.038652574669502074	0.6648034494828009	0.023447583080085998	0.5944456268500238	0.030037802333328662	


==> familydata2.txt <==
Attribute	OpenAI	OpenAI_Error	Scaling	Scaling_Error	Scaling_2B	Scaling_2B_Error	Scaling_400M	Scaling_400M_Error	Scaling_80M	Scaling_80M_Error	Scaling_2B_Sub	Scaling_2B_Sub_Error	FaceCLIP	FaceCLIP_Error
Cute	0.4201772409355066	0.06936007878626584	0.5765124793030824	0.029117271119985084	0.6303662520896779	0.030537116647673602	0.6728578601553918	0.026504843387138165	0.4143458206004894	0.05043454829919231	0.6458475369518084	0.032384564513730514	0.5115559245199838	0.08025893315662692	
Long-Haired	0.3552363881471347	0.05407721042682898	0.5527592988546712	0.030661876778676028	0.5931714035485878	0.047740613073195735	0.6259778024282195	0.03675188315227292	0.430148222877447	0.054509080560502944	0.632468577102361	0.03430000592249438	0.4787866366787723	0.056209511809565814	
Attractive	0.09179701839235142	0.04273529857522959	0.4249472665395384	0.03110101562966851	0.4865831752977288	0.02085754296362747	0.4976891230240105	0.037591162493377475	0.27687263268394446	0.0696302484912125	0.4828445600944175	0.025126377751965034	0.2652193848018244	0.05854448276127405	
Gay	0.19372876213225163	0.054351781303414164	0.39942408660615536	0.020155424730482586	0.4759712099856927	0.020878991918533672	0.4083199798270259	0.01888470611762023	0.2969705981436278	0.03662895280199258	0.4920202990258292	0.02190314322674992	0.29016174007939655	0.051837749961407165	
Electable	0.6029932505871889	0.030541384558191536	0.42159638704466057	0.03897314848056382	0.45864336790716126	0.06084041176614384	0.5011970307612134	0.03786005790846849	0.2967161000517181	0.08420360076996429	0.4744271219016224	0.07400979650198496	0.5984237616675351	0.009875223135655009	
Black	0.25915150399480935	0.0427388325801999	0.38448665158298884	0.01948571894807731	0.42458218586519614	0.025367300889788506	0.35449868522872924	0.03616025109031943	0.3654689649256617	0.03985191377574866	0.4146401590640244	0.030246172679115644	0.3957712755348203	0.04591188240270016	
Smart	0.08022218390384118	0.03882428017771955	0.3663305130037322	0.028797697069509964	0.3925040939599823	0.045677657094624895	0.44864167281205536	0.04660742085913075	0.25202942091554775	0.03752623404017939	0.42069806098876517	0.0497328422126693	0.13225924715288292	0.04930873703672409	
Smug	0.09455767291977102	0.07322118592463568	0.2173101748237534	0.0381564693768549	0.35515332584005743	0.04875645568052256	0.19189996697570982	0.06818729599241102	0.07424542031853652	0.05095223421458117	0.3834348026704353	0.03787673688796752	-0.00978905690138383	0.13355988470906796	
Skin-Color	0.02401562547083342	0.04191469731882824	0.3343694863828872	0.023423868652787273	0.3477894961887602	0.038999039568174916	0.3709631246296077	0.043945212857040006	0.2813736139289887	0.037243457705815414	0.3562833141860531	0.046602161958732784	0.13676001088807416	0.10289795137162677	
Trustworthy	-0.12090576180725503	0.05235052005061972	0.12531402829725471	0.044165633382897876	0.34078527666029457	0.04961624489332293	0.044681686387201464	0.06005008260544534	-0.05740737779196295	0.05051916018755843	0.3598580295863696	0.05925316144590729	-0.04093325012178416	0.09517616893262605	
Outgoing	0.3041807954375923	0.05334168967202304	0.2276147439064393	0.030161425408327863	0.29935059384721974	0.04028452674627384	0.20964499052255095	0.057764322988591084	0.1579073473627072	0.05485900963540725	0.3285996928123363	0.04248890096965934	0.06442056271254473	0.07212018436078659	


==> familydata3.txt <==
Attribute	OpenAI	OpenAI_Error	Scaling	Scaling_Error	Scaling_2B	Scaling_2B_Error	Scaling_400M	Scaling_400M_Error	Scaling_80M	Scaling_80M_Error	Scaling_2B_Sub	Scaling_2B_Sub_Error	FaceCLIP	FaceCLIP_Error
Privileged	0.24378019394377942	0.03337937240322249	0.19014211573419776	0.028463628567362204	0.2874750903681867	0.044576384173016376	0.2132658567509837	0.03882855202873413	0.04805585016475887	0.023575450840015916	0.2564384523770111	0.048701095925668826	0.2609899701190757	0.06997434684734057	
Godly	0.014029464722029698	0.039440351239215375	0.22502969931931596	0.02374595064690472	0.17594815927535534	0.030833641811011656	0.2560006034503106	0.05679070762839533	0.2540473441309399	0.03299007794572432	0.19847835309763828	0.03093054606588352	-0.03191866843164469	0.04523851837168881	
Liberal	0.24535934035923354	0.04806842336575685	0.20064971614398092	0.029341037973148392	0.16476617915740255	0.04215009892069114	0.21836411127370356	0.05072965525839599	0.2267929773311875	0.06402987402451998	0.14261080325450537	0.048544192584128946	0.32659871005507635	0.038105549314462285	
Familiar	0.14949224492494662	0.03226869689816446	0.07183695413559324	0.02596201004519256	0.15528664217133448	0.04441453122884842	0.044144452399116914	0.025750241720571554	-0.0024646072827252765	0.045549941849756574	0.12318038225968372	0.0398227753161294	0.2648475085641729	0.036684843066497566	
Typical	0.21346325039958908	0.03481453178561613	0.10866232531041436	0.025017775503326477	0.15421042051079384	0.03382311149539749	0.11363149833887144	0.05278357870392792	0.04802325814816006	0.041774021713188586	0.1343795512837874	0.034130192901482566	0.19521239721874575	0.018428796036369745	
Dorky	0.30128062288726726	0.04108110417232564	0.12373301862888898	0.03971543425863887	0.14748475794592963	0.06421662964085646	0.16652448254934515	0.0747459891249841	0.05191165109871647	0.07029633381496182	0.13302268779298962	0.07827712334654076	0.2567842870417727	0.07799779501944677	
Well-Groomed	0.14136758410253195	0.05288956521374694	0.06636633431290301	0.04015866356123397	0.11483261650249904	0.07077475367582879	-0.036028522158399905	0.07152190119234217	0.1095246236635886	0.05930823169917671	0.11674048704498424	0.08743651087549571	0.13948278879971512	0.10768207423439133	
Dominant	0.07913074626384059	0.06839612118990636	0.05481104344395728	0.042144977889591144	0.09256156314953451	0.06405430968051096	0.062117634661042	0.06114771106689106	0.0013649281422781396	0.09717343233486254	0.10832023525823523	0.07774079480823408	-0.016332661996875435	0.1021368334496209	
Memorable	0.030231983225119538	0.05417272608319843	0.028974983825297708	0.02423975939140902	0.08183645321493743	0.030072719295624082	-0.049806003080468814	0.04952634539466377	0.043147508143726775	0.03954844901815585	0.08206745761781797	0.035843775075858744	-0.055743353124257024	0.0531939841109772	
White	0.2783858564805158	0.06931700940945697	0.031625171789789075	0.0417728321799104	0.009107921768143533	0.07589813841720605	0.11649437183544266	0.07042946793164469	-0.02572294489607551	0.06730045897143995	0.0019273625870559845	0.09289653157914633	0.30359986014126794	0.08167163780373247	
Looks-Like-You	-0.21405676047262048	0.01964809146794043	-0.1128226653480093	0.025287452743070506	-0.13119770742712314	0.037015180663262925	-0.09598813515628984	0.04708305641879701	-0.1071988107763674	0.05301521420765828	-0.13204259830541337	0.04563205024018527	-0.23146977250278633	0.004356528283144219	
Alert	-0.21336093548312052	0.06631195202120525	-0.2126257884841834	0.022133022257424913	-0.3050978055651928	0.027250888220467288	-0.17160014302040555	0.03498100171069523	-0.14063007973783848	0.031649848289435574	-0.2930417479962937	0.03210668388520768	-0.27431709646030045	0.02447855016685782	

